A hyperbolicity-preserving discontinuous stochastic Galerkin scheme for uncertain hyperbolic systems of equations

Intrusive Uncertainty Quantification methods such as stochastic Galerkin are gaining popularity, whereas the classical stochastic Galerkin approach is not ensured to preserve hyperbolicity of the underlying hyperbolic system. We apply a modification of this method that uses a slope limiter to retain admissible solutions of the system, while providing high-order approximations in the physical and stochastic space. This is done using a spatial discontinuous Galerkin scheme and a Multi-Element stochastic Galerkin ansatz in the random space. We analyze the convergence of the resulting scheme and apply it to the compressible Euler equations with various uncertain initial states in one and two spatial domains with up to three uncertainties. The performance in multiple stochastic dimensions is compared to the non-intrusive Stochastic Collocation method. The numerical results underline the strength of our method, especially if discontinuities are present in the uncertainty of the solution.

==> Images/convtestEuler2D/MEEuler2Dq2.csv <==
n,l1mean,eocmean,l1variance,eocvariance
1,1.8508e-05,-,1.149e-05,-
2,1.9674e-05,-0.09,7.7112e-06,0.58
3,8.4832e-06,2.07,2.3336e-06,2.95
4,4.0527e-06,2.57,8.7207e-07,3.42
5,2.208e-06,2.72,3.8233e-07,3.70
6,1.3212e-06,2.82,1.9917e-07,3.58
7,8.459e-07,2.89,1.1021e-07,3.84
8,5.7414e-07,2.90,6.4691e-08,3.99
9,4.0648e-07,2.93,4.0262e-08,4.03
10,2.9807e-07,2.94,2.6047e-08,4.13


==> Images/convtestEuler2D/MEEuler2Dq3.csv <==
n,l1mean,eocmean,l1variance,eocvariance
1,8.9642e-06,-,9.577e-06,-
2,3.8803e-06,1.21,1.3636e-06,2.81
3,7.4005e-07,4.09,1.7892e-07,5.01
4,2.0012e-07,4.55,3.8845e-08,5.31
5,6.992e-08,4.71,1.1323e-08,5.52
6,2.9081e-08,4.81,4.0076e-09,5.70
7,1.4093e-08,4.70,2.5468e-09,2.94
8,8.1262e-09,4.12,1.9348e-09,2.06
9,6.1713e-09,2.34,1.6517e-09,1.34
10,5.7747e-09,0.63,1.5143e-09,0.82

